FormalSpecCpp: A Dataset of C++ Formal Specifications created using LLMs

FormalSpecCpp is a dataset designed to fill the gap in standardized benchmarks for verifying formal specifications in C++ programs. To the best of our knowledge, this is the first comprehensive collection of C++ programs with well-defined preconditions and postconditions. It provides a structured benchmark for evaluating specification inference tools and testing theaccuracy of generated specifications. Researchers and developers can use this dataset to benchmark specification inference tools,fine-tune Large Language Models (LLMs) for automated specification generation, and analyze the role of formal specifications in improving program verification and automated testing. By making this dataset publicly available, we aim to advance research in program verification, specification inference, and AI-assisted software development. The dataset and the code are available at https://github.com/MadhuNimmo/FormalSpecCpp.

==> feedback.txt <==
We chose only the programs that had both pre and post conditions defined.

Done:

- Typo at Section III.B: approchto

- Currently, each test file includes a static path to its associated code file. For instance, in task_id_268_test.cpp, the file begins with #include "/Users/madhurimachakraborty/Documents/GitHub/dfy-cpp/FormalSpecCPP/task_id_268.cpp", which appears to be a path from the author's local machine. This approach makes the test files unusable in other environments. Please update the files to use relative or otherwise portable paths.

- I also recommend that the authors extract the specifications for each file as standalone data and provide a separate version of the dataset without the specifications. This can enhance usability for various purposes, such as evaluating specification generation methods in C++.

- The section on manual verification does not include essential information, such as the annotators' backgrounds or the sample size used. If multiple annotators are involved, please also include information about their level of agreement.

-The paper explains that 43/105 programs failed to compile or failed its tests before manual refinement, which the authors describe as non-trivial, but they also claim a 100% successful conversion rate on the first attempt, completed in 27 minutes.  I am not sure how to interpret this discrepancy.

-The paper includes a lot of unsupported claims.  For example, stating that "starting with a set of verified programs" 1. ensures that the correctness is preserved and 2. minimizes potential inaccuracies.  Neither of these claims is supported with evidence or reasoning.  There are many such examples: manually reviewing a subset of the programs "ensur[ed] that the programs adhered to the specifications" (it increases confidence, but it does not ensure).

-The paper lacks any concrete suggestions for uses for the dataset.


==> notes.txt <==
The three datasets mentioned — MBPP-DFY-50, MBPP-DFY-153, and MBPP-SAN-DFY-228 — are distinct in terms of their content, origin, and the methods used to create them. Here’s a breakdown of each dataset:

### 1. **MBPP-SAN-DFY-228**:
   - **Size**: 228 problems.
   - **Source**: This dataset is a direct translation of problems from the MBPP (Mostly Basic Python Programming) dataset, originally curated by Google.
   - **Content**: Each problem includes a problem description, a method signature, and three test cases that have been adapted for use in the Dafny programming language.
   - **Purpose**: This dataset is primarily used as a test set for benchmarking the performance of large language models (LLMs) in synthesizing verified Dafny methods.

### 2. **MBPP-DFY-50**:
   - **Size**: 50 problems.
   - **Source**: A manually curated subset of the MBPP-SAN-DFY-228 dataset.
   - **Content**: Each problem contains a problem description, a natural language processing (NLP) specification, Dafny implementations, and corresponding tests.
   - **Human Contribution**: All 50 problems in this dataset are written and verified by human experts. They serve as ground-truth examples of formally verified Dafny code.
   - **Purpose**: This dataset is used as an example set for prompting and fine-tuning the LLMs, especially for the **Dynamic Few-Shot Prompting** approach. It provides high-quality reference examples to guide models in generating verified Dafny methods.

### 3. **MBPP-DFY-153**:
   - **Size**: 153 problems.
   - **Source**: This dataset is a collection of 153 Dafny implementations verified from the MBPP-SAN-DFY-228 dataset.
   - **Content**: 50 of the problems are from the **MBPP-DFY-50** (human-written), while 103 additional problems were synthesized by GPT-4 using a **Dynamic Few-Shot Prompting** strategy.
   - **Model Contribution**: These 103 problems are generated by GPT-4 and subsequently verified as correct Dafny solutions.
   - **Purpose**: This dataset demonstrates the model’s capacity to synthesize verified Dafny code. It contains both human-written and machine-generated, formally verified solutions.

### Summary:
- **MBPP-SAN-DFY-228**: A broader test dataset derived from MBPP, translated into Dafny.
- **MBPP-DFY-50**: A high-quality, manually verified subset of MBPP-SAN-DFY-228, used for model prompting and guidance.
- **MBPP-DFY-153**: A combination of human-written and GPT-4-synthesized Dafny methods, forming a collection of verified solutions from MBPP-SAN-DFY-228.

In short:
- **MBPP-DFY-50** is fully human-written and verified.
- **MBPP-DFY-153** includes 50 human-written solutions and 103 GPT-4-generated verified solutions.
- **MBPP-SAN-DFY-228** is the entire problem set, serving as a broader test dataset for model evaluation.



it makes 1 attempt at conversion and upto 10 attempts at fixing the errors in the conversion




%Large language models show great promise in various domains, including programming. However, they often generate erroneous code, challenging their reliability. This paper draws inspiration from the Dafny-synthesis paper, which highlights the potential of incorporating formal verification to ensure code correctness against specifications. Despite these prospects, many existing LLMs exhibit significant limitations in verified programming.

% \section{Methodology}

% In our research, we leveraged the Dafny-synthesis benchmark to create a set of C++ programs with appropriate preconditions and postconditions. This process involved several critical steps, as outlined below.

% \subsection{Conversion of Dafny Programs to C++}
% We began with the Dafny-synthesis benchmark, which consists of verified Dafny programs equipped with specifications. To facilitate this transformation, we utilized the GPT-4-turbo model, which is adept at synthesizing code from high-level specifications. The conversion process aimed not only to generate functional C++ code but also to ensure that preconditions and postconditions were accurately represented.

% Since C++ does not support predefined formatting for assertions as seen in Dafny, we defined a custom format to maintain consistency across all functions:
% \begin{verbatim}
% #define REQUIRE(cond) assert(cond)
% #define ENSURE(cond) assert(cond)
% \end{verbatim}
% This approach allowed us to standardize the precondition and postcondition checks, ensuring they could be easily integrated into the C++ programs.

% \subsection{Conversion of Associated Tests}
% Following the conversion of the programs, we turned our attention to the corresponding test cases associated with each Dafny program. We meticulously converted these tests into C++ format to validate the correctness of the synthesized code. The goal was to ensure that the tests would effectively verify the functionality of the C++ programs in the same way they did for the original Dafny code.

% \subsection{Manual Verification}
% To establish a baseline for correctness, we manually verified a subset of the converted programs and their associated tests. This step was crucial for identifying any discrepancies or errors that might have arisen during the automatic conversion process. By conducting this verification, we aimed to ensure that the outputs were not only syntactically correct but also semantically valid, adhering to the specifications laid out in the original Dafny programs.

% \subsection{Automated Testing Scripts}
% After the manual verification, we developed scripts designed to run the tests against the synthesized C++ programs. These scripts were instrumental in systematically checking each function's compliance with its preconditions and postconditions. As we executed the tests, the scripts revealed various errors, which included:
% \begin{itemize}
%     \item Incorrect preconditions or postconditions that did not align with the expected behavior of the functions.
%     \item Inaccurate or improperly defined tests that failed to capture the intended functionality.
%     \item Mismatches in expected results, indicating that the synthesized code did not perform as specified.
% \end{itemize}

% The feedback from these tests was invaluable, as it provided insights into both the strengths and weaknesses of the conversion process. Each error uncovered by the scripts informed our understanding of the reliability of the generated C++ code and guided further refinements.


% \section{Benchmark Description}
% The benchmark consists of various C++ programs, each annotated with preconditions and postconditions. We detail the characteristics of these programs and how they can be utilized for testing precondition and postcondition generators.

to cite : https://github.com/sun-wendy/DafnyBench


Choosing a subset of programs thhat has both ensures and requires defined


cite: https://scg.unibe.ch/archive/papers/Grei24a-CodeContracts.pdf




that we slected only yhe benchmarks from dafny-synthesis that had both pre and post conditions defined.
Add to dataset description at the end that the dataset will be openly avaialable.

access link : https://zenodo.org/records/14249806?token=eyJhbGciOiJIUzUxMiJ9.eyJpZCI6ImM1ZTZmYjVkLTc3YmMtNDNkOC05OTdhLWUyM2RlNzBhY2JiNiIsImRhdGEiOnt9LCJyYW5kb20iOiJkOWE4MTRmZmZiZmUwNzU5YjQ1Y2Q2YzVhOGYzMDZlZCJ9.ne1DZfbexD73DtvUGhMmaFgCoCvPeN-NYWCKqJu-fBFBGvLGqcAYjZVMAP5NQpN3F4IMlvN6EWrkl97BcE9F5A
